A systematic study of the phase difference between QPO harmonics in black hole X-ray binaries

We perform a systematic study of the evolution of the waveform of black hole X-ray binary low-frequency QPOs, by measuring the phase difference between their fundamental and harmonic features. This phase difference has been studied previously for small number of QPO frequencies in individual sources. Here, we present a sample study spanning fourteen sources and a wide range of QPO frequencies. With an automated pipeline, we systematically fit power spectra and calculate phase differences from archival Rossi X-ray Timing Explorer (RXTE) observations. We measure well-defined phase differences over a large range of QPO frequencies for most sources, demonstrating that a QPO for a given source and frequency has a persistent underlying waveform. This confirms the validity of recently developed spectral-timing methods performing phase resolved spectroscopy of the QPO. Furthermore, we evaluate the phase difference as a function of QPO frequency. For Type-B QPOs, we find that the phase difference stays constant with frequency for most sources. We propose a simple jet precession model to explain these constant Type-B QPO phase differences. The phase difference of the Type-C QPO is not constant but systematically evolves with QPO frequency, with the resulting relation being similar for a number of high inclination sources, but more variable for low-inclination sources. We discuss how the evolving phase difference can naturally arise in the framework of precession models for the Type-C QPO, by considering the contributions of a direct and reflected component to the QPO waveform.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
